Covariance Propagation and Stabilization for Tube-Based Stochastic MPC under Parametric and Additive Uncertainties

This work addresses an SMPC-oriented characterization of the error covariance dynamics for linear discrete-time systems subject to both additive and parametric stochastic uncertainties that are potentially unbounded. In contrast with the standard additive-noise case, the covariance dynamics are coupled with the nominal trajectory because the parametric uncertainty acts on the full state. Using this characterization, the problem of control design for error covariance dynamics is addressed, providing conditions that are conservative yet more tractable compared to standard necessary and sufficient ones for the same class of systems. Numerical results assess this covariance characterization by comparing it to the empirical covariance and illustrate the control design problem.

==> Cov-traj.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,1.00000,1.00000}%
%
\definecolor{asparagus}{rgb}{0.53, 0.66, 0.42}
\definecolor{cadet}{rgb}{0.33, 0.41, 0.47}

\begin{tikzpicture}

\begin{axis}[%
width=10cm,
height=5.cm,
at={(0cm,0cm)},
scale only axis,
xmin=0,
xmax=20,
ymin=0,
ymax=3.5,
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left}
]
\addplot [color=cadet!60!black, line width=2.0pt]
  table[row sep=crcr]{%
0	2.8896869032486\\
1	2.86162344336416\\
2	2.34759225828235\\
3	1.93645072875194\\
4	1.83411439337088\\
5	1.82750631659366\\
6	1.87628174646412\\
7	1.81412137387148\\
8	1.74190851544163\\
9	1.80871765906463\\
10	1.7443442297944\\
11	1.72111708876817\\
12	1.76776395939558\\
13	1.76401733593127\\
14	1.68574165064936\\
15	1.72913576275192\\
16	1.84909781229951\\
17	1.78711507004672\\
18	1.88883940262516\\
19	1.76499776005229\\
20	1.8686068949352\\
};
\addlegendentry{$\epsilon_{ij}^{em}$}

\addplot [color=cadet!60!black, line width=2.0pt,forget plot]
  table[row sep=crcr]{%
0	1.1024356023393\\
1	1.24860270666047\\
2	1.16760024641968\\
3	1.21176519327308\\
4	1.15945454662448\\
5	1.177299206212\\
6	1.19377756312244\\
7	1.17935277392771\\
8	1.16348585381152\\
9	1.18531993635034\\
10	1.14383262088903\\
11	1.16401625357253\\
12	1.17044933888723\\
13	1.18166377511265\\
14	1.12320308746489\\
15	1.16788953462304\\
16	1.16637563576636\\
17	1.14661759257025\\
18	1.16798331909988\\
19	1.17566771453741\\
20	1.16821233618382\\
};
%\addlegendentry{Empirical $\epsilon_k^{22}$}

\addplot [color=cadet!60!black, line width=2.0pt,forget plot]
  table[row sep=crcr]{%
0	2.29396102057834\\
1	2.51563727764705\\
2	2.31066011524822\\
3	2.12168906211502\\
4	2.07767688147108\\
5	1.97611259559435\\
6	1.93822248631981\\
7	1.92464126932102\\
8	1.92023478080076\\
9	1.85825742675338\\
10	1.84749824971675\\
11	1.8081128451207\\
12	1.85064882631758\\
13	1.82213694381368\\
14	1.84813940189792\\
15	1.86888644246842\\
16	1.77289610396738\\
17	1.88268873299771\\
18	1.92993281109437\\
19	1.95219747497484\\
20	1.80037747510202\\
};
%\addlegendentry{Empirical $\epsilon_k^{33}$}

\addplot [color=cadet!60!black, line width=2.0pt,forget plot]
  table[row sep=crcr]{%
0	0.274697782018456\\
1	0.169798130201376\\
2	0.0355915421651724\\
3	0.0408461213825975\\
4	0.0896045149460103\\
5	0.0116482884734211\\
6	0.0824502501686232\\
7	0.063624088307745\\
8	0.0863892357613696\\
9	0.0523285626656561\\
10	0.0165288392946396\\
11	0.013275873371891\\
12	0.0771242031406408\\
13	0.034886823967612\\
14	0.0730016160189258\\
15	0.0982494190783773\\
16	0.0585186955070762\\
17	0.141081070595557\\
18	0.034393381799508\\
19	0.0881619622264508\\
20	0.0680430817050545\\
};
%\addlegendentry{Empirical $\epsilon_k^{13}$}

\addplot [color=cadet!60!black, line width=2.0pt,forget plot]
  table[row sep=crcr]{%
0	0.022044533572979\\
1	0.370880354613234\\
2	0.400143892923208\\
3	0.409832871433671\\
4	0.341066732551548\\
5	0.333627674462658\\
6	0.322142060710791\\
7	0.327002596201638\\
8	0.322010315824046\\
9	0.304471395101427\\
10	0.337054479060299\\
11	0.305943133346611\\
12	0.309803130921658\\
13	0.287426404118452\\
14	0.303648276337566\\
15	0.304440193498019\\
16	0.286899971095436\\
17	0.27683380904619\\
18	0.32275212114073\\
19	0.33706575147373\\
20	0.284709702561046\\
};
%\addlegendentry{Empirical $\epsilon_k^{23}$}

\addplot [color=asparagus, dashed, line width=2.0pt]
  table[row sep=crcr]{%
0	3.0181\\
1	2.83015\\
2	2.3716197775\\
3	2.08466047703125\\
4	1.93550397092917\\
5	1.86196183975636\\
6	1.82631383782185\\
7	1.80913247205099\\
8	1.80086751312595\\
9	1.79689433495012\\
10	1.79498475409706\\
11	1.79406704531254\\
12	1.79362602314492\\
13	1.79341408355185\\
14	1.79331223321746\\
15	1.79326328776196\\
16	1.79323976641776\\
17	1.79322846294615\\
18	1.79322303092389\\
19	1.79322042049884\\
20	1.79321916602701\\
};
\addlegendentry{$\epsilon_{ij}^{th}$};

\addplot [color=asparagus, dashed, line width=2.0pt]
  table[row sep=crcr]{%
0	1.10125\\
1	1.22190175\\
2	1.22466631625\\
3	1.20536595944375\\
4	1.18954611957566\\
5	1.1799935962071\\
6	1.17482838868713\\
7	1.17217678005064\\
8	1.17085249803873\\
9	1.1702013219799\\
10	1.16988403010287\\
11	1.16973026753694\\
12	1.16965599875477\\
13	1.16962019860148\\
14	1.16960296304674\\
15	1.1695946715207\\
16	1.16959068458218\\
17	1.16958876803881\\
18	1.1695878469108\\
19	1.16958740424772\\
20	1.16958719153331\\
};
%\addlegendentry{Theoretical $\epsilon_k^{22}$}

\addplot [color=asparagus, dashed, line width=2.0pt]
  table[row sep=crcr]{%
0	2.35\\
1	2.54637775\\
2	2.334587718125\\
3	2.13567630957969\\
4	2.00996545743593\\
5	1.94038619131512\\
6	1.90418935708751\\
7	1.88596882762177\\
8	1.87696650791699\\
9	1.87256704618053\\
10	1.87043103967526\\
11	1.8693980797384\\
12	1.86889975431238\\
13	1.86865970646579\\
14	1.86854417880393\\
15	1.86848861016184\\
16	1.86846189099899\\
17	1.86844904633154\\
18	1.86844287234862\\
19	1.86843990497322\\
20	1.86843847884809\\
};
%\addlegendentry{Theoretical $\epsilon_k^{33}$}

\addplot [color=asparagus, dashed, line width=2.0pt]
  table[row sep=crcr]{%
0	0.279\\
1	0.162537\\
2	0.1061650725\\
3	0.08061795121875\\
4	0.0686850715709531\\
5	0.0630117344044764\\
6	0.0602956267497243\\
7	0.058992069212994\\
8	0.0583659084943593\\
9	0.0580650452014082\\
10	0.0579204691807481\\
11	0.0578509926320291\\
12	0.0578176050252222\\
13	0.0578015602337311\\
14	0.0577938497174978\\
15	0.0577901443350882\\
16	0.0577883636681968\\
17	0.0577875079468707\\
18	0.057787096719479\\
19	0.0577868990991047\\
20	0.0577868041302062\\
};
%\addlegendentry{Theoretical $\epsilon_k^{13}$}

\addplot [color=asparagus, dashed, line width=2.0pt]
  table[row sep=crcr]{%
0	0\\
1	0.33199075\\
2	0.361744450625\\
3	0.328360269598438\\
4	0.297869353564379\\
5	0.278933943514676\\
6	0.268566508917235\\
7	0.263208631039712\\
8	0.260522415698234\\
9	0.259198457592248\\
10	0.258552398225728\\
11	0.258239012365482\\
12	0.258087545653574\\
13	0.25801449951878\\
14	0.257979319999319\\
15	0.257962391390186\\
16	0.257954249410188\\
17	0.257950334683409\\
18	0.25794845281994\\
19	0.257947548291105\\
20	0.257947113556326\\
};


\end{axis}

% \begin{axis}[%
% width=11.573in,
% height=6.969in,
% at={(0in,0in)},
% scale only axis,
% xmin=0,
% xmax=1,
% ymin=0,
% ymax=1,
% axis line style={draw=none},
% ticks=none,
% axis x line*=bottom,
% axis y line*=left
% ]
% \end{axis}
\end{tikzpicture}%

==> Fig_com_time.tikz <==
\definecolor{asparagus}{rgb}{0.53, 0.66, 0.42}
\definecolor{cadet}{rgb}{0.33, 0.41, 0.47}

\begin{tikzpicture}

\begin{axis}[%
width=10cm,
height=5cm,
scale only axis,
legend cell align={left},
every outer x axis line/.append style={darkgray!60!black},
every x tick label/.append style={font=\color{darkgray!60!black}},
xmin=4, xmax=160,
xlabel={System dimension $n$},
xmajorgrids,
every outer y axis line/.append style={darkgray!60!black},
every y tick label/.append style={font=\color{darkgray!60!black}},
ymin=0, ymax=100,
ylabel={Average computation time (s)},
ymajorgrids,
%title={Numerical tests with $\tilde{A}$ stochastic and $\tilde{B}$ deterministic},
grid style={solid},
legend style={draw=darkgray!60!black,fill=white,at={(0.72,0.75)},anchor=south}]
\addplot [
color=asparagus!120,
solid,
line width=3.0pt,
mark=asterisk,
mark options={solid}
]
coordinates{
 (2,0.103)(4,0.1058)(6,0.1077)(8,0.1058)(10,0.1069)(12,0.1074)(20,0.1321)(40,0.2352)(60,0.7396)(80,2.6807)(100,7.1347)(120,16.6973)(140,39.4536
)(160,95.7256)
};
\addlegendentry{Condition (\ref{Eq:LMI_condition})};
\addplot [
color=cadet!120,
solid,
line width=3.0pt,
mark=asterisk,
mark options={solid}
]
coordinates{
 (2,0.1049)(4,0.1225)(6,0.2896)(8,1.4352)(10,17.4495)(12,90.3739)
};
\addlegendentry{Condition~(59) in \cite{HOSOE2019}};
\end{axis}
\end{tikzpicture}%


